An intermediate polar candidate toward the Galactic plane

For the past decade, it has been suggested that intermediate polars (IPs), a subclass of magnetic cataclysmic variables (CVs), are one of the main contributors to the hard diffuse X-ray emission from the Galactic center (GC) and Galactic ridge. In our ongoing \emph{XMM-Newton} survey of the central region of the Galactic disk ($20^\circ\times2^\circ$), we detected a persistent IP candidate, $1.7^\circ$ away from the GC. In this work, we better characterize the behavior of this source by looking at the new and archival XMM-Newton data. We performed a detailed X-ray spectral modeling of the source. Furthermore, we searched for X-ray pulsations in the light curve as well as its counterpart at other wavelengths. The XMM-Newton spectrum (0.8--10 keV) of the source is described by a partial covering collisionally ionized diffuse gas with plasma temperature $kT=15.7^{+20.9}_{-3.6}$ keV. In addition, the spectrum shows the presence of iron lines at $E=6.44$, 6.65, and 6.92 keV with equivalent widths of $194^{+89}_{-70}$, $115^{+79}_{-75}$, and $98^{+93}_{-74}$ eV, respectively. The X-ray light curve shows a coherent modulation with a period of $P=432.44\pm0.36$ s, which we infer is the spin period of the white dwarf. The white dwarf mass estimated from fitting a physical model to the spectrum results in $M_{\rm WD}=1.05^{+0.16}_{-0.21}\ M_{\odot}$. We were able to find a likely optical counterpart in the Gaia catalog with a G magnitude of 19.26, and the distance to the source derived from the measured Gaia parallax is $\sim$4.3 kpc. We provide an improved source localization with subarcsec accuracy. The spectral modeling of the source indicates the presence of intervening circumstellar gas, which absorbs the soft X-ray photons. The measured equivalent width of the iron lines and the detection of the spin period in the light curve are consistent with those from IPs.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

